A long-period radio transient active for three decades

Recently several long-period radio transients have been discovered, with strongly polarised coherent radio pulses appearing on timescales between tens to thousands of seconds [1,2]. In some cases the radio pulses have been interpreted as coming from rotating neutron stars with extremely strong magnetic fields, known as magnetars; the origin of other, occasionally periodic and less well-sampled radio transients, is still debated [3]. Coherent periodic radio emission is usually explained by rotating dipolar magnetic fields and pair production mechanisms, but such models do not easily predict radio emission from such slowly-rotating neutron stars and maintain it for extended times. On the other hand, highly magnetic isolated white dwarfs would be expected to have long spin periodicities, but periodic coherent radio emission has not yet been directly detected from these sources. Here we report observations of a long-period (21 minutes) radio transient, which we have labeled GPMJ1839-10. The pulses vary in brightness by two orders of magnitude, last between 30 and 300 seconds, and have quasi-periodic substructure. The observations prompted a search of radio archives, and we found that the source has been repeating since at least 1988. The archival data enabled constraint of the period derivative to $<3.6\times10^{-13}$s s$^{-1}$, which is at the very limit of any classical theoretical model that predicts dipolar radio emission from an isolated neutron star.

==> pulse_table.csv <==
Pulse number,UTC,Barycentred TOA (MJD),Telescope,Frequency (MHz),Peak flux density at freq (Jy),Peak flux density at 1 GHz (mJy),Fluence at freq (Jy s),Fluence at 1 GHz (Jy s)
1,1988-09-23 22:12,47427.92600,VLA,327,6.43,374,64.3,3.74
301475,2001-04-28 11:30,52027.48315,VLA,327,0.974,56.7,28.0,1.63
301480,2001-04-28 13:21,52027.55989,VLA,327,1.19,69.5,47.4,2.76
309643,2001-08-31 02:20,52152.10184,VLA,327,2.01,117,106,6.18
326337,2002-05-12 19:05,52406.80046,GMRT,240,3.42,116,245,8.32
326343,2002-05-12 21:16,52406.89146,GMRT,240,0.956,32.4,107,3.63
458391,2007-11-17 12:54,54421.53419,GMRT,240,4.43,150,210,7.12
459178,2007-11-29 13:06,54433.54160,GMRT,240,1.44,49.0,24.2,0.823
459179,2007-11-29 13:27,54433.55676,GMRT,240,1.54,52.3,114,3.87
460158,2007-12-14 11:58,54448.49375,GMRT,240,4.73,161,80.4,2.73
596691,2013-08-27 13:26,56531.56287,MWA,118,8.9,131,270,3.99
613363,2014-05-08 22:05,56785.92460,GMRT,322,1.0,56.5,42.7,2.41
629052,2015-01-03 07:06,57025.29156,GMRT,322,2.04,115,80.7,4.56
629059,2015-01-03 09:41,57025.39809,GMRT,322,1.84,104,13.6,0.77
629960,2015-01-17 03:33,57039.14477,GMRT,322,6.08,344,107,6.06
629967,2015-01-17 06:08,57039.25046,GMRT,322,0.744,42.1,3.1,0.175
707985,2018-04-21 13:27,58229.56424,VLITE,341,3.83,242,26.3,1.66
707985,2018-04-21 13:29,58229.56424,VLITE,341,3.83,242,26.3,1.66
711401,2018-06-12 16:11,58281.68106,MWA,154,1.84,34.8,101,1.92
711401,2018-06-12 16:13,58281.68106,MWA,185,1.84,34.8,101,1.92
776151,2021-02-24 13:37,59269.56489,VLITE,341,1.45,91.6,14.3,0.9
803613,2022-04-19 13:09,59688.55009,VLITE,341,1.02,64.2,21.9,1.38
804716,2022-05-06 08:59,59705.37894,VLITE,341,3.25,205,47.6,3.0
805500,2022-05-18 08:03,59717.33988,VLITE,341,0.743,46.8,9.46,0.597
805576,2022-05-19 11:53,59718.49964,VLITE,341,2.05,129,32.6,2.05
808340,2022-06-30 15:52,59760.66994,MWA,200,3.38,87.9,45.4,1.18
808341,2022-06-30 16:17,59760.68470,MWA,201,2.04,53.2,33.8,0.882
809254,2022-07-14 14:36,59774.61467,MWA,200,1.42,36.9,45.2,1.18
809255,2022-07-14 14:56,59774.62898,MWA,200,1.62,42.0,49.5,1.29
809319,2022-07-15 14:25,59775.60647,MWA,155,1.66,31.5,12.8,0.243
809320,2022-07-15 14:44,59775.62127,MWA,185,8.67,203,201,4.7
809321,2022-07-15 15:04,59775.63615,MWA,216,3.25,94.2,36.7,1.06
809321,2022-07-15 15:09,59775.63615,MWA,155,3.25,94.2,36.7,1.06
809325,2022-07-15 16:33,59775.69780,MWA,216,2.43,70.4,110,3.2
809325,2022-07-15 16:38,59775.69780,MWA,155,2.43,70.4,110,3.2
809326,2022-07-15 16:53,59775.71247,MWA,155,3.23,61.3,63.5,1.2
809326,2022-07-15 16:58,59775.71247,MWA,185,3.23,61.3,63.5,1.2
809445,2022-07-17 12:28,59777.52809,MWA,216,3.63,105,110,3.17
809445,2022-07-17 12:33,59777.52809,MWA,155,3.63,105,110,3.17
809445,2022-07-17 12:31,59777.52770,Murriyang,1792,0.15,1160,0.193,1.48
809446,2022-07-17 12:53,59777.54308,MWA,185,2.52,59.2,40.5,0.95
809660,2022-07-20 19:12,59780.80837,MeerKAT,807,0.106,54.9,6.32,3.29
809778,2022-07-22 14:27,59782.60850,MWA,154,1.19,22.4,4.01,0.0757
809779,2022-07-22 14:47,59782.62433,MWA,118,10.3,153,236,3.49
809779,2022-07-22 14:52,59782.62433,MWA,154,10.3,153,236,3.49
809780,2022-07-22 15:12,59782.63932,MWA,119,2.81,41.6,118,1.75
809845,2022-07-23 14:58,59783.63146,MWA,216,8.02,232,197,5.7
809845,2022-07-23 15:03,59783.63146,MWA,88,8.02,232,197,5.7
809846,2022-07-23 15:18,59783.64589,MWA,185,1.96,46.0,64.8,1.52
809846,2022-07-23 15:23,59783.64589,MWA,216,1.96,46.0,64.8,1.52
809972,2022-07-25 13:26,59785.56789,MWA,154,1.35,25.5,5.09,0.0963
810233,2022-07-29 13:06,59789.55111,MWA,118,8.69,128,362,5.35
810234,2022-07-29 13:25,59789.56591,MWA,88,5.06,62.3,414,5.1
810299,2022-07-30 13:12,59790.55783,MWA,185,6.1,143,156,3.64
810299,2022-07-30 13:16,59790.55783,MWA,216,6.1,143,156,3.64
810300,2022-07-30 13:31,59790.57236,MWA,154,3.27,61.8,107,2.02
810300,2022-07-30 13:36,59790.57236,MWA,185,3.27,61.8,107,2.02
810304,2022-07-30 15:04,59790.63353,MWA,185,2.18,51.1,52.9,1.24
810305,2022-07-30 15:24,59790.64929,MWA,185,2.83,66.1,88.5,2.07
810305,2022-07-30 15:29,59790.64929,MWA,185,2.83,66.1,88.5,2.07
810306,2022-07-30 15:44,59790.66415,MWA,185,1.6,37.3,4.94,0.116
810306,2022-07-30 15:49,59790.66415,MWA,185,1.6,37.3,4.94,0.116
810495,2022-08-02 13:00,59793.54919,MWA,185,1.24,29.1,53.6,1.25
810496,2022-08-02 13:20,59793.56316,MWA,154,4.99,94.5,165,3.13
810496,2022-08-02 13:24,59793.56316,MWA,185,4.99,94.5,165,3.13
810497,2022-08-02 13:44,59793.57818,MWA,154,1.79,33.9,40.8,0.771
810561,2022-08-03 13:11,59794.55567,MWA,118,1.46,21.5,2.0,0.0296
810562,2022-08-03 13:30,59794.57023,MWA,88,11.2,137,404,4.97
810562,2022-08-03 13:35,59794.57023,MWA,118,11.2,137,404,4.97
810563,2022-08-03 13:50,59794.58458,MWA,216,5.06,146,224,6.49
810563,2022-08-03 13:55,59794.58458,MWA,88,5.06,146,224,6.49
810566,2022-08-03 14:59,59794.63070,MWA,185,0.746,17.5,23.8,0.558
810567,2022-08-03 15:19,59794.64712,MWA,154,2.33,44.1,118,2.23
810567,2022-08-03 15:24,59794.64712,MWA,185,2.33,44.1,118,2.23
810756,2022-08-06 12:34,59797.53000,MWA,118,2.21,32.6,3.5,0.0517
810758,2022-08-06 13:19,59797.56101,MWA,88,9.99,123,176,2.16
810758,2022-08-06 13:24,59797.56101,MWA,118,9.99,123,176,2.16
810759,2022-08-06 13:38,59797.57564,MWA,216,4.91,142,297,8.57
810759,2022-08-06 13:43,59797.57564,MWA,88,4.91,142,297,8.57

